Private DNA Sequencing: Hiding Information in Discrete Noise

When an individual's DNA is sequenced, sensitive medical information becomes available to the sequencing laboratory. A recently proposed way to hide an individual's genetic information is to mix in DNA samples of other individuals. We assume that the genetic content of these samples is known to the individual but unknown to the sequencing laboratory. Thus, these DNA samples act as "noise" to the sequencing laboratory, but still allow the individual to recover their own DNA samples afterward. Motivated by this idea, we study the problem of hiding a binary random variable $X$ (a genetic marker) with the additive noise provided by mixing DNA samples, using mutual information as a privacy metric. This is equivalent to the problem of finding a worst-case noise distribution for recovering $X$ from the noisy observation among a set of feasible discrete distributions. We characterize upper and lower bounds to the solution of this problem, which are empirically shown to be very close. The lower bound is obtained through a convex relaxation of the original discrete optimization problem, and yields a closed-form expression. The upper bound is computed via a greedy algorithm for selecting the mixing proportions.

==> data/base_date.dat <==
2002-04-01	692266338	
2002-06-01	3267608441	
2002-08-01	3848375582	
2002-10-01	3892435593	
2002-12-01	6702372564	
2003-02-01	6705740844	
2003-04-01	6897080355	
2003-06-01	6992663962	
2003-08-01	7144761762	
2003-10-01	8662242833	
2003-12-01	14523454868	
2004-02-01	22804145885	
2004-04-01	24758556215	
2004-06-01	25592758366	
2004-08-01	28128611847	
2004-10-01	30871590379	
2004-12-01	35009256228	
2005-02-01	38076300084	
2005-04-01	39523208346	
2005-06-01	46767232565	
2005-08-01	53346605784	
2005-10-01	56162807647	
2005-12-01	59638900034	
2006-02-01	63183065091	
2006-04-01	67488612571	
2006-06-01	78858635822	
2006-08-01	80369977826	
2006-10-01	81127502509	
2006-12-01	81611376856	
2007-02-01	86043478524	
2007-04-01	93022691867	
2007-06-01	97102606459	
2007-08-01	1.01964E+11	
2007-10-01	1.02003E+11	
2007-12-01	1.06506E+11	
2008-02-01	1.08636E+11	
2008-04-01	1.10501E+11	
2008-06-01	1.13639E+11	
2008-08-01	1.18594E+11	
2008-10-01	1.36086E+11	
2008-12-01	1.41375E+11	
2009-02-01	1.43798E+11	
2009-04-01	1.44523E+11	
2009-06-01	1.4596E+11	
2009-08-01	1.48165E+11	
2009-10-01	1.49349E+11	
2009-12-01	1.58317E+11	
2010-02-01	1.63992E+11	
2010-04-01	1.65536E+11	
2010-06-01	1.67725E+11	
2010-08-01	1.69254E+11	
2010-10-01	1.75339E+11	
2010-12-01	1.77385E+11	
2011-02-01	1.90034E+11	
2011-04-01	1.91401E+11	
2011-06-01	2.00487E+11	
2011-08-01	2.08316E+11	
2011-10-01	2.18666E+11	
2011-12-01	2.39868E+11	
2012-02-01	2.61371E+11	
2012-04-01	2.72693E+11	
2012-06-01	2.87577E+11	
2012-08-01	3.08196E+11	
2012-10-01	3.33882E+11	
2012-12-01	3.56003E+11	
2013-02-01	3.90901E+11	
2013-04-01	4.18027E+11	
2013-06-01	4.5383E+11	
2013-08-01	5.0042E+11	
2013-10-01	5.35842E+11	
2013-12-01	5.56764E+11	
2014-02-01	5.91379E+11	
2014-04-01	6.21015E+11	
2014-06-01	7.19582E+11	
2014-08-01	7.74052E+11	
2014-10-01	8.05549E+11	
2014-12-01	8.48978E+11	
2015-02-01	8.73281E+11	
2015-04-01	9.69103E+11	
2015-06-01	1.03894E+12	
2015-08-01	1.16328E+12	
2015-10-01	1.22264E+12	
2015-12-01	1.29787E+12	
2016-02-01	1.39987E+12	
2016-04-01	1.45221E+12	
2016-06-01	1.55618E+12	
2016-08-01	1.63722E+12	
2016-10-01	1.67624E+12	
2016-12-01	1.81719E+12	
2017-02-01	1.89297E+12	
2017-04-01	2.03503E+12	
2017-06-01	2.16468E+12	
2017-08-01	2.24229E+12	
2017-10-01	2.31816E+12	
2017-12-01	2.4661E+12	
2018-02-01	2.60853E+12	
2018-04-01	2.78474E+12	
2018-06-01	2.94462E+12	
2018-08-01	3.20486E+12	
2018-10-01	3.44417E+12	
2018-12-01	3.65672E+12	
2019-02-01	4.16451E+12	
2019-04-01	4.42199E+12	
2019-06-01	4.84768E+12	
2019-08-01	5.58592E+12	
2019-10-01	5.98525E+12	
2019-12-01	6.27755E+12	
2020-02-01	6.96899E+12	
2020-04-01	7.78813E+12	
2020-06-01	8.11405E+12	

==> data/growth.dat <==
2010-06-01	1.20313E+11
2011-06-01	1.8236E+11
2012-06-01	2.76406E+11
2013-06-01	4.18952E+11
2014-06-01	6.35013E+11
2015-06-01	9.625E+11
2016-06-01	1.45888E+12
2017-06-01	2.21124E+12
2018-06-01	3.35162E+12
2019-06-01	5.08011E+12
2020-06-01	7.70E+12

==> data/mooreslaw.dat <==
2001-09-30	95263071.92
2003-10-31	47631535.96
2005-10-31	23815767.98
2007-10-31	11907883.99
2009-10-31	5953941.995
2011-10-03	2976970.998
2013-10-31	1488485.499
2015-10-31	744242.7494
2017-11-30	372121.3747
2019-11-30	186060.6873

==> data/plt1_binary.dat <==
0	0
0.01	0.0601785154409
0.02	0.0993660138432
0.03	0.130221108304
0.04	0.155496758336
0.05	0.176522956215
0.06	0.194096201792
0.07	0.208751904538
0.08	0.220877635516
0.09	0.230769047659
0.1	0.238660803572
0.11	0.244745131787
0.12	0.249183669275
0.13	0.252115396161
0.14	0.253662166069
0.15	0.253932688691
0.16	0.253025477525
0.17	0.251031082947
0.18	0.248033817516
0.19	0.244113111161
0.2	0.239344590193
0.21	0.233800945563
0.22	0.227552636774
0.23	0.220668464796
0.24	0.213216038217
0.25	0.205262150325
0.26	0.196873080085
0.27	0.188114826401
0.28	0.179053282428
0.29	0.169754354609
0.3	0.160284029521
0.31	0.150708390357
0.32	0.141093583892
0.33	0.131505738021
0.34	0.122010829446
0.35000000000000003	0.112674500765
0.36	0.103561826196
0.37	0.0947370253415
0.38	0.0862631250153
0.39	0.0782015700511
0.4	0.0706117854035
0.41000000000000003	0.0635506936833
0.42	0.0570721945527
0.43	0.0512266150934
0.44	0.0460601432022
0.45	0.0416142590428
0.46	0.0379251822874
0.47000000000000003	0.03502335492
0.48	0.0329329803572
0.49	0.0316716392174
0.5	0.03125


==> data/plt1_optimal.dat <==
0	0
0.01	0.0423605362433
0.02	0.0656975276854
0.03	0.0824381083734
0.04	0.0940955150198
0.05	0.102523500659
0.06	0.108799881231
0.07	0.113462850096
0.08	0.116884909368
0.09	0.119335568681
0.1	0.121016253308
0.11	0.122081288396
0.12	0.122651255256
0.13	0.122821877531
0.14	0.122670145983
0.15	0.120933486646
0.16	0.118738317692
0.17	0.116366309765
0.18	0.113866072447
0.19	0.111278351704
0.2	0.108637361715
0.21	0.105971855921
0.22	0.103305997512
0.23	0.100660073576
0.24	0.0979843397807
0.25	0.0942663435378
0.26	0.0906447049601
0.27	0.0871324496741
0.28	0.0837402727617
0.29	0.0804768831294
0.3	0.0773493002096
0.31	0.0741362561655
0.32	0.070993990498
0.33	0.0680731583651
0.34	0.0653709132498
0.35000000000000003	0.0628828773959
0.36	0.0606034609952
0.37	0.0581206364319
0.38	0.0551145769034
0.39	0.0523875263284
0.4	0.0499351461395
0.41000000000000003	0.0477513980107
0.42	0.0458289771076
0.43	0.0441597597802
0.44	0.0427352540724
0.45	0.04154704027
0.46	0.0379251822874
0.47000000000000003	0.03502335492
0.48	0.0329329803572
0.49	0.0316716392174
0.5	0.03125


==> data/plt1_uniform.dat <==
0	0
0.01	0.0423605362433
0.02	0.0656975276854
0.03	0.0824381083734
0.04	0.0952054833375
0.05	0.105233764074
0.06	0.113240983026
0.07	0.119694567425
0.08	0.124920974905
0.09	0.129159465636
0.1	0.132591634576
0.11	0.135358998144
0.12	0.137574126715
0.13	0.139328036934
0.14	0.140695293361
0.15	0.141737642824
0.16	0.142506673291
0.17	0.143045803577
0.18	0.143391801532
0.19	0.143575962195
0.2	0.143625035709
0.21	0.143561967747
0.22	0.143406497234
0.23	0.143175643868
0.24	0.142884109478
0.25	0.142544611196
0.26	0.142168160114
0.27	0.141764295934
0.28	0.14134128576
0.29	0.140906293452
0.3	0.140465524612
0.31	0.140024351253
0.32	0.139587419432
0.33	0.139158742489
0.34	0.138741782047
0.35000000000000003	0.138339518571
0.36	0.137954512934
0.37	0.137588960222
0.38	0.137244736785
0.39	0.136923441385
0.4	0.136626431161
0.41000000000000003	0.136354852998
0.42	0.136109670808
0.43	0.135891689158
0.44	0.13570157358
0.45	0.135539867882
0.46	0.135407008691
0.47000000000000003	0.135303337445
0.48	0.135229109991
0.49	0.135184503917
0.5	0.135169623728


==> data/plt2_bound.dat <==
0	0
0.01	0.0279350707743
0.02	0.0379044104564
0.03	0.0423008782223
0.04	0.0437107026183
0.05	0.0433286232881
0.06	0.0418312364127
0.07	0.0396428192586
0.08	0.0370453306039
0.09	0.0342325556768
0.1	0.0313400127961
0.11	0.0284629095431
0.12	0.0256676335603
0.13	0.0229994860311
0.14	0.0204881019943
0.15	0.0181513762512
0.16	0.0159983829223
0.17	0.01403159217
0.18	0.0122485799419
0.19	0.0106433613989
0.2	0.00920743794892
0.21	0.00793062163523
0.22	0.00680168338505
0.23	0.00580886000141
0.24	0.00494024675413
0.25	0.00418409674727
0.26	0.00352904411509
0.27	0.00296426501593
0.28	0.00247958802081
0.29	0.00206556361404
0.3	0.00171350099267
0.31	0.00141547907614
0.32	0.00116433755433
0.33	0.000953652870566
0.34	0.000777703226874
0.35000000000000003	0.000631425994582
0.36	0.000510370299303
0.37	0.000410647015866
0.38	0.000328877947744
0.39	0.0002621455698
0.4	0.000207944376586
0.41000000000000003	0.000164134595088
0.42	0.000128898785136
0.43	0.00010070165733
0.44	7.82532822463e-05
0.45	6.0475741039e-05
0.46	4.64731718542e-05
0.47000000000000003	3.5505094616e-05
0.48	2.6962844877e-05
0.49	2.034891222e-05
0.5	1.52589570169e-05


==> data/plt2_greedy.dat <==
0	0
0.01	0.0279590139727
0.02	0.0380530831286
0.03	0.042558012796
0.04	0.0439934983801
0.05	0.0436786900096
0.06	0.0422537484986
0.07	0.0402856797304
0.08	0.0377477777418
0.09	0.034978050741
0.1	0.0320660502109
0.11	0.0292335260908
0.12	0.0264897037791
0.13	0.0238267981321
0.14	0.0214270718667
0.15	0.0190465337824
0.16	0.0169160166059
0.17	0.0149590586065
0.18	0.0132158542876
0.19	0.0115264405775
0.2	0.0100433194557
0.21	0.00873750308255
0.22	0.00760565083949
0.23	0.00654354121487
0.24	0.00564421351765
0.25	0.00484168955642
0.26	0.00411370193951
0.27	0.00352647680424
0.28	0.00303344783313
0.29	0.00252655895809
0.3	0.00215148808241
0.31	0.00180536453672
0.32	0.00152409802483
0.33	0.00129879762916
0.34	0.00107647868097
0.35000000000000003	0.000851121823223
0.36	0.000721175404748
0.37	0.000593409536537
0.38	0.000500213667855
0.39	0.000404423381894
0.4	0.000320768075921
0.41000000000000003	0.000264060158244
0.42	0.000214650746223
0.43	0.000176827531256
0.44	0.000146958043395
0.45	0.000118921415201
0.46	0.000101645412521
0.47000000000000003	8.72492799964e-05
0.48	7.54628172945e-05
0.49	6.29696342216e-05
0.5	3.0517578125e-05


==> data/plt2_uniform.dat <==
0	0
0.01	0.0283566694823
0.02	0.0394669232189
0.03	0.0455573149705
0.04	0.0490717008814
0.05	0.0510839301925
0.06	0.0521689208199
0.07	0.052666381601
0.08	0.0527888665943
0.09	0.0526741205977
0.1	0.0524133252174
0.11	0.0520675267379
0.12	0.05167772528
0.13	0.0512713283493
0.14	0.0508664083616
0.15	0.0504745784679
0.16	0.0501029702441
0.17	0.0497556120508
0.18	0.0494343988971
0.19	0.0491397790859
0.2	0.0488712418078
0.21	0.0486276633388
0.22	0.0484075519889
0.23	0.0482092201389
0.24	0.0480309035938
0.25	0.0478708428281
0.26	0.047727336699
0.27	0.0475987763454
0.28	0.047483664925
0.29	0.0473806273401
0.3	0.0472884129969
0.31	0.047205893833
0.32	0.0471320592448
0.33	0.0470660090995
0.34	0.0470069456852
0.35000000000000003	0.0469541652062
0.36	0.0469070492445
0.37	0.0468650564789
0.38	0.0468277148473
0.39	0.0467946142694
0.4	0.0467653999945
0.41000000000000003	0.0467397665998
0.42	0.0467174526425
0.43	0.0466982359498
0.44	0.0466819295226
0.45	0.0466683780206
0.46	0.0466574547981
0.47000000000000003	0.0466490594573
0.48	0.0466431158902
0.49	0.0466395707836
0.5	0.0466383925662


==> data/plt3_binary.dat <==
0	0
0.01	0.0601785154062
0.02	0.0993660119468
0.03	0.13022108886
0.04	0.155496657745
0.05	0.17652259831
0.06	0.194095196626
0.07	0.208749506545
0.08	0.220872558599
0.09	0.230759236105
0.1	0.238643159027
0.11	0.244715197677
0.12	0.249135275301
0.13	0.252040266584
0.14	0.253549496721
0.15	0.253768698752
0.16	0.252792943333
0.17	0.250708862317
0.18	0.247596374281
0.19	0.243530050975
0.2	0.238580219966
0.21	0.232813870326
0.22	0.226295409222
0.23	0.219087304291
0.24	0.21125063758
0.25	0.202845590396
0.26	0.193931873595
0.27	0.184569114362
0.28	0.174817207748
0.29	0.16473663903
0.3	0.154388781122
0.31	0.143836169586
0.32	0.13314275616
0.33	0.122374140084
0.34	0.111597774602
0.35000000000000003	0.100883143847
0.36	0.0903019026054
0.37	0.0799279681085
0.38	0.0698375486328
0.39	0.0601090881853
0.4	0.0508230993966
0.41000000000000003	0.0420618477148
0.42	0.0339088387957
0.43	0.0264480477451
0.44	0.0197628146767
0.45	0.01393431918
0.46	0.00903954463559
0.47000000000000003	0.00514866839679
0.48	0.00232189491456
0.49	0.000605923308745
0.5	3.0517578125e-05


==> data/plt3_binary_linear_uniform.dat <==
0	0
0.01	0.0279590139727
0.02	0.0380530831286
0.03	0.042558012796
0.04	0.0442363047382
0.05	0.0441410810898
0.06	0.0430231835991
0.07	0.04118031459
0.08	0.0388656487145
0.09	0.0362192919476
0.1	0.0333307508685
0.11	0.0303361770991
0.12	0.0274815507742
0.13	0.0246149775003
0.14	0.0219768224074
0.15	0.0194332288556
0.16	0.0171651606067
0.17	0.0151539708589
0.18	0.0132285798156
0.19	0.0115436258095
0.2	0.0100779194664
0.21	0.00880515222319
0.22	0.00760476499074
0.23	0.00657801366455
0.24	0.00570263675175
0.25	0.00495859015706
0.26	0.00432798719906
0.27	0.00377993753097
0.28	0.00325543512337
0.29	0.00280634851497
0.3	0.00240294307593
0.31	0.00205500032624
0.32	0.00172949253808
0.33	0.00146642816572
0.34	0.0012537180997
0.35000000000000003	0.00108153678755
0.36	0.000919113625588
0.37	0.000780259864842
0.38	0.000668248546335
0.39	0.000577466761402
0.4	0.000503598455827
0.41000000000000003	0.000427791690166
0.42	0.000360918216818
0.43	0.00030707533526
0.44	0.000263821272356
0.45	0.000220620058426
0.46	0.000177188380274
0.47000000000000003	0.000142471372711
0.48	0.000105302012506
0.49	7.49197787669e-05
0.5	3.0517578125e-05


==> data/plt3_linear.dat <==
0	0
0.01	0.052641983374
0.02	0.0759238278094
0.03	0.0868208352411
0.04	0.0903803631603
0.05	0.0893724204062
0.06	0.0855326776792
0.07	0.0800096298812
0.08	0.0735808867704
0.09	0.0667757193865
0.1	0.0599514614324
0.11	0.0533441506614
0.12	0.0471034802858
0.13	0.0413175802335
0.14	0.0360309015689
0.15	0.0312572666999
0.16	0.0269894481421
0.17	0.023206210282
0.18	0.0198774738176
0.19	0.0169680793243
0.2	0.0144405002067
0.21	0.0122567660571
0.22	0.0103797929326
0.23	0.00877426959398
0.24	0.00740721329699
0.25	0.00624828195201
0.26	0.00526990904984
0.27	0.00444731207656
0.28	0.00375841304412
0.29	0.00318370039767
0.3	0.00270605429561
0.31	0.00231055162238
0.32	0.0019842627265
0.33	0.0017160485023
0.34	0.00149636383843
0.35000000000000003	0.00131707147307
0.36	0.00117126879408
0.37	0.00105312899884
0.38	0.000957757201041
0.39	0.000881061476888
0.4	0.000819638428414
0.41000000000000003	0.000770672566977
0.42	0.000731848653227
0.43	0.000701276045253
0.44	0.000677424084453
0.45	0.000659067572979
0.46	0.000645241455627
0.47000000000000003	0.000635203902967
0.48	0.000628407094604
0.49	0.000624475115918
0.5	0.000623188505091


==> data/plt3_uniform.dat <==
0	0
0.01	0.0283566694823
0.02	0.0394669232189
0.03	0.0455573149705
0.04	0.0490717008814
0.05	0.0510839301925
0.06	0.0521689208199
0.07	0.052666381601
0.08	0.0527888665943
0.09	0.0526741205977
0.1	0.0524133252174
0.11	0.0520675267379
0.12	0.05167772528
0.13	0.0512713283493
0.14	0.0508664083616
0.15	0.0504745784679
0.16	0.0501029702441
0.17	0.0497556120508
0.18	0.0494343988971
0.19	0.0491397790859
0.2	0.0488712418078
0.21	0.0486276633388
0.22	0.0484075519889
0.23	0.0482092201389
0.24	0.0480309035938
0.25	0.0478708428281
0.26	0.047727336699
0.27	0.0475987763454
0.28	0.047483664925
0.29	0.0473806273401
0.3	0.0472884129969
0.31	0.047205893833
0.32	0.0471320592448
0.33	0.0470660090995
0.34	0.0470069456852
0.35000000000000003	0.0469541652062
0.36	0.0469070492445
0.37	0.0468650564789
0.38	0.0468277148473
0.39	0.0467946142694
0.4	0.0467653999945
0.41000000000000003	0.0467397665998
0.42	0.0467174526425
0.43	0.0466982359498
0.44	0.0466819295226
0.45	0.0466683780206
0.46	0.0466574547981
0.47000000000000003	0.0466490594573
0.48	0.0466431158902
0.49	0.0466395707836
0.5	0.0466383925662


==> data/plt4_greedy_opt_ratio_K10.dat <==
0.01	1.00479183679
0.02	1.00176031071
0.03	1.00648844618
0.04	1.00974440132
0.05	1.01402408772
0.06	1.01240976374
0.07	1.01361355463
0.08	1.01903891229
0.09	1.01912347468
0.1	1.01989253928
0.11	1.02425469055
0.12	1.03239067927
0.13	1.03524230638
0.14	1.03802281019
0.15	1.04415217251
0.16	1.05020198356
0.17	1.0511594575
0.18	1.05529168014
0.19	1.06284919848
0.2	1.0741262465
0.21	1.08515052191
0.22	1.08911108579
0.23	1.09341787191
0.24	1.1017563646
0.25	1.11453933544
0.26	1.13225284237
0.27	1.14704040136
0.28	1.15781368083
0.29	1.17414470361
0.3	1.2021269797
0.31	1.21201175792
0.32	1.26628572073
0.33	1.29989675984
0.34	1.3124636247
0.35000000000000003	1.31065172157
0.36	1.32961658902
0.37	1.35060874081
0.38	1.38023320201
0.39	1.40867908726
0.4	1.4396890402
0.41000000000000003	1.48889986586
0.42	1.55896469119
0.43	1.6544612247
0.44	1.76027656878
0.45	1.85916104254
0.46	1.99440098942
0.47000000000000003	2.1544100189
0.48	2.28200314323
0.49	2.29930621997
0.5	1.99929546317


==> data/plt4_greedy_opt_ratio_K15.dat <==
0.01	1.00085710176
0.02	1.00392230536
0.03	1.00607870533
0.04	1.00646971439
0.05	1.00807934098
0.06	1.01010039679
0.07	1.01621631569
0.08	1.01896182667
0.09	1.02177737097
0.1	1.02316646836
0.11	1.02707441228
0.12	1.03202750331
0.13	1.03597089517
0.14	1.04583000771
0.15	1.04931623469
0.16	1.05735790224
0.17	1.06609844595
0.18	1.07897032556
0.19	1.08296995145
0.2	1.0907832897
0.21	1.10174252214
0.22	1.1182012465
0.23	1.12647597175
0.24	1.1424962757
0.25	1.15716481928
0.26	1.1656703077
0.27	1.18966313244
0.28	1.22336767547
0.29	1.223181383
0.3	1.25560947534
0.31	1.27544417092
0.32	1.3089829656
0.33	1.36191864907
0.34	1.38417669333
0.35000000000000003	1.34793599016
0.36	1.41304344264
0.37	1.44505990208
0.38	1.52097053416
0.39	1.54274353063
0.4	1.54256672476
0.41000000000000003	1.60880256903
0.42	1.66526585954
0.43	1.7559545289
0.44	1.87797928951
0.45	1.96643171555
0.46	2.18718474477
0.47000000000000003	2.45737353864
0.48	2.79877059111
0.49	3.09449633183
0.5	1.99997798612


==> data/plt4_greedy_opt_ratio_K5.dat <==
0.01	1.00412573539
0.02	1.01046439048
0.03	1.01847921001
0.04	1.01606550483
0.05	1.01238692221
0.06	1.01053655953
0.07	1.01049422721
0.08	1.01223390206
0.09	1.01573687051
0.1	1.02099647538
0.11	1.0280198025
0.12	1.03682823794
0.13	1.04745766188
0.14	1.05995860191
0.15	1.06275096991
0.16	1.06484063299
0.17	1.06823412885
0.18	1.07301299605
0.19	1.07926668367
0.2	1.08709406624
0.21	1.09660501859
0.22	1.10792210721
0.23	1.12118245005
0.24	1.13576612044
0.25	1.13933810127
0.26	1.14453908599
0.27	1.15151972608
0.28	1.16045052063
0.29	1.17152537713
0.3	1.18496573572
0.31	1.19736149731
0.32	1.21097781508
0.33	1.22853019171
0.34	1.25045473366
0.35000000000000003	1.27723924955
0.36	1.30943310865
0.37	1.33832131421
0.38	1.35503026856
0.39	1.37779052111
0.4	1.40756463645
0.41000000000000003	1.4454534172
0.42	1.49272719158
0.43	1.55086597272
0.44	1.62161082749
0.45	1.7070293646
0.46	1.69091218514
0.47000000000000003	1.69832813192
0.48	1.74089067905
0.49	1.82946455513
0.5	1.97735837362


==> data/plt5_geom_pmf_K15.dat <==
0	0.013363461010158062
1	0.013184878919988048
2	0.013008683304617132
3	0.012834842272482386
4	0.01266332435820254
5	0.012494098516882716
6	0.01232713411849528
7	0.01216240094233578
8	0.011999869171552964
9	0.011839509387751919
10	0.011681292565669297
11	0.011525190067919725
12	0.011371173639812418
13	0.011219215404237048
14	0.011069287856617963
15	0.010921363859935833
16	0.01077541663981583
17	0.010631419779681444
18	0.010489347215973046
19	0.01034917323343038
20	0.010210872460438062
21	0.010074419864433302
22	0.009939790747374985
23	0.00980696074127331
24	0.009675905803779153
25	0.009546602213832389
26	0.00941902656736835
27	0.009293155773081681
28	0.009168967048246778
29	0.009046437914594108
30	0.008925546194241615
31	0.008806270005680503
32	0.008688587759814667
33	0.008572478156053045
34	0.0084579201784542
35	0.0083448930919224
36	0.008233376438454556
37	0.008123350033437315
38	0.008014793961993609
39	0.007907688575378057
40	0.00780201448742052
41	0.007697752571017187
42	0.007594883954668555
43	0.007493390019063667
44	0.007393252393710002
45	0.0072944529536084005
46	0.007196973815972422
47	0.0071007973369915465
48	0.007005906108637626
49	0.006912282955514019
50	0.006819910931746827
51	0.006728773317917677
52	0.006638853618037493
53	0.0065501355565607015
54	0.006462603075439353
55	0.006376240331216591
56	0.006291031692158981
57	0.006206961735427146
58	0.006124015244284222
59	0.006042177205341617
60	0.005961432805841568
61	0.005881767430976027
62	0.005803166661241361
63	0.005725616269828413
64	0.005649102220047435
65	0.005573610662787433
66	0.0054991279340094726
67	0.0054256405522734655
68	0.005353135216298027
69	0.0052815988025529245
70	0.0052110183628837105
71	0.005141381122168096
72	0.00507267447600364
73	0.005004885988426341
74	0.004938003389659719
75	0.004872014573893974
76	0.00480690759709482
77	0.004742670674841611
78	0.0046792921801943445
79	0.00461676064158918
80	0.004555064740762071
81	0.004494193310700151
82	0.004434135333620496
83	0.004374879938975895
84	0.004316416401487268
85	0.004258734139202386
86	0.004201822711580525
87	0.0041456718176027234
88	0.004090271293907278
89	0.0040356111129501784
90	0.003981681381190109
91	0.003928472337297702
92	0.0038759743503887405
93	0.003824177918280947
94	0.0037730736657740926
95	0.003722652342953066
96	0.003672904823513639
97	0.0036238221031105935


==> data/plt5_greedy_pmf_K15.dat <==
0	0.0133634610102
1	0.0133634610102
2	0.0133634610102
3	0.0138584040105
4	0.0133634610102
5	0.0151782520115
6	0.0169930430129
7	0.0195227516815
8	0.0215575173497
9	0.0202376693487
10	0.0227857092395
11	0.0217958232388
12	0.0248571373522
13	0.0245821690187
14	0.0230851192027
15	0.0230484567583
16	0.0258225817233
17	0.0255048405379
18	0.0254559572786
19	0.0291303489357
20	0.0278838258237
21	0.0268226517364
22	0.0269713383168
23	0.026297156699
24	0.0260058939457
25	0.0252407351509
26	0.0253772009164
27	0.0246935142204
28	0.0240478478372
29	0.023839415051
30	0.0222860137001
31	0.0222853347659
32	0.0206337142736
33	0.019285351038
34	0.0185052556917
35	0.0185659071431
36	0.0175997838378
37	0.0166144240648
38	0.0156987681985
39	0.0144393453375
40	0.013275953941
41	0.0127028580755
42	0.0118196401745
43	0.0110250608996
44	0.0100087719038
45	0.00933345872909
46	0.00854657404125
47	0.00806935876608
48	0.00733897648752
49	0.00663801468909
50	0.0060148537159
51	0.00528799183667
52	0.0048234751448
53	0.00441691931337
54	0.00397073384374
55	0.00354821048677
56	0.00312586314976
57	0.00281941238791
58	0.00247174780816
59	0.00215025991201
60	0.00191031955183
61	0.00163306295872
62	0.00143723655492
63	0.00122658256441
64	0.00106517225504
65	0.000939091667533
66	0.000792123377323
67	0.000658239237964
68	0.000555577687919
69	0.00045708194375
70	0.000385240651667
71	0.000323189422488
72	0.000271531753242
73	0.000218130648136
74	0.000172390602529
75	0.000138955190778
76	0.000109509564936
77	8.73226672411e-05
78	7.01006501913e-05
79	5.31915575266e-05
80	4.00487333536e-05
81	2.98675149679e-05
82	2.18264758587e-05
83	1.68811529875e-05
84	1.18436291814e-05
85	8.25896859169e-06
86	5.60749322176e-06
87	3.95905226469e-06
88	2.54809856415e-06
89	1.58697366714e-06
90	1.05891376734e-06
91	5.72763383389e-07
92	3.46451997757e-07
93	1.87195837498e-07
94	7.82310962677e-08
95	3.07336449623e-08
96	8.38190317154e-09
97	9.31322574615e-10


==> data/plt7_bound.dat <==
0	0
0.01	0.03611030239516043
0.02	0.05329026406001114
0.03	0.06398092671540448
0.04	0.0708182327345063
0.05	0.07504787524218315
0.06	0.07739832934957813
0.07	0.07834634496347848
0.08	0.07822660363145006
0.09	0.07728551421531338
0.1	0.07571077101114704
0.11	0.0736489686158292
0.12	0.07121676492688234
0.13	0.06850830622266424
0.14	0.0656003637749557
0.15	0.06255600528181438
0.16	0.05942729281860959
0.17	0.05625731348477159
0.18	0.05308174024547441
0.19	0.04993005426802799
0.2	0.04682651834968832
0.21	0.04379096398186788
0.22	0.040839436590891176
0.23	0.03798473123601087
0.24	0.03523684252713599
0.25	0.03260334649776386
0.26	0.030089727834544555
0.27	0.027699662702565298
0.28	0.025435265067836554
0.29	0.023297302670348352
0.3	0.02128538748035924
0.31	0.019398144463773637
0.32	0.01763336170904417
0.33	0.015988124369996304
0.34	0.0144589344141004
0.35000000000000003	0.0130418178027778
0.36	0.011732420446154301
0.37	0.010526094051607426
0.38	0.009417972810175756
0.39	0.008403041727072513
0.4	0.007476197294134179
0.41000000000000003	0.006632301116786921
0.42	0.005866227041031347
0.43	0.005172902273085422
0.44	0.004547342942557653
0.45	0.00398468452677514
0.46	0.0034802075271797017
0.47000000000000003	0.0030293587668751565
0.48	0.002627768660162788
0.49	0.0022712647892232374
0.5	0.0019558821091489875


==> data/plt7_opt_constrained.dat <==
0	0
0.01	0.03636096846589415
0.02	0.05353169244052891
0.03	0.06417456514884157
0.04	0.0712558197597768
0.05	0.07605209926468093
0.06	0.07876492803489676
0.07	0.07995895479958981
0.08	0.08031037015338605
0.09	0.07916298587457549
0.1	0.07758043410687998
0.11	0.07570670598241236
0.12	0.07364804782836076
0.13	0.07079048298657487
0.14	0.06768723466549487
0.15	0.06461222228551655
0.16	0.06160440728882266
0.17	0.05869170758444753
0.18	0.05589355873474311
0.19	0.05322287833809369
0.2	0.050121480535079144
0.21	0.047016095350326914
0.22	0.04409815543723017
0.23	0.041367416458970574
0.24	0.03882110256389737
0.25	0.03645453338003657
0.26	0.03426163055524878
0.27	0.0322353264802544
0.28	0.03036789329220113
0.29	0.02865120674386823
0.3	0.027076956774593874
0.31	0.02563681444481114
0.32	0.02432256316068271
0.33	0.02312620071835747
0.34	0.022040017564589842
0.35000000000000003	0.021056655745802733
0.36	0.020169152258555645
0.37	0.01937096988822118
0.38	0.018656018103727412
0.39	0.018018666144868245
0.4	0.017453750078803676
0.41000000000000003	0.016956575301492638
0.42	0.016522915707676056
0.43	0.01614901054115414
0.44	0.015831559758961777
0.45	0.01556771859254047
0.46	0.015355091861718684
0.47000000000000003	0.015191728488937795
0.48	0.015076116568292441
0.49	0.0150071792636286
0.5	0.0149842717392481


==> data/seq-costs_date.dat <==
2001-09-30	5292.392885																																																																		
2002-03-31	3898.635412																																																																		
2002-09-30	3413.801195																																																																		
2003-03-31	2986.204671																																																																		
2003-10-31	2230.975235																																																																		
2004-01-31	1598.909789																																																																		
2004-04-30	1135.698674																																																																		
2004-07-31	1107.463652																																																																		
2004-10-31	1028.850676																																																																		
2005-01-31	974.1649757																																																																		
2005-04-30	897.7610799																																																																		
2005-07-31	898.9013391																																																																		
2005-10-31	766.7291219																																																																		
2006-01-31	699.2032723																																																																		
2006-04-30	651.8074733																																																																		
2006-07-31	636.4064012																																																																		
2006-10-31	581.9197978																																																																		
2007-01-31	522.7077172																																																																		
2007-04-30	502.6112761																																																																		
2007-07-31	495.9634524																																																																		
2007-10-31	397.0872994																																																																		
2008-01-31	102.127333																																																																		
2008-04-30	15.03313588																																																																		
2008-07-31	8.356443358																																																																		
2008-10-31	3.805578447																																																																		
2009-01-31	2.585949308																																																																		
2009-04-30	1.71903999																																																																		
2009-07-31	1.200723772																																																																		
2009-10-31	0.781481494																																																																		
2010-01-31	0.519714143																																																																		
2010-04-30	0.350133773																																																																		
2010-07-31	0.345832897																																																																		
2010-10-31	0.323241486																																																																		
2011-01-31	0.232919803																																																																		
2011-04-30	0.185689035																																																																		
2011-07-31	0.1166326																																																																		
2011-10-03	0.086038201																																																																		
2012-01-31	0.085180212																																																																		
2012-04-30	0.065569918																																																																		
2012-07-31	0.066496904																																																																		
2012-10-03	0.073537214																																																																		
2013-01-31	0.063014956																																																																		
2013-04-30	0.063641248																																																																		
2013-07-31	0.061669609																																																																		
2013-10-31	0.056623078																																																																		
2014-01-31	0.044534522																																																																		
2014-04-30	0.054672187																																																																		
2014-07-31	0.054498302																																																																		
2014-10-31	0.063676561																																																																		
2015-01-31	0.044109309																																																																		
2015-04-30	0.04495842																																																																		
2015-07-31	0.015147113																																																																		
2015-10-31	0.013836765																																																																		
2016-05-31	0.013063824																																																																		
2016-08-31	0.016752995																																																																		
2016-11-30	0.015064336																																																																		
2017-02-28	0.01128205																																																																		
2017-05-31	0.014815552																																																																		
2017-08-31	0.012599543																																																																		
2017-11-30	0.02048975																																																																		
2018-02-28	0.013691947																																																																		
2018-05-31	0.016257026																																																																		
2018-08-31	0.016303131																																																																		
2018-11-30	0.01546314																																																																		
2019-02-28	0.013346529																																																																		
2019-05-31	0.006736851																																																																		
2019-08-31	0.010468295																																																																		
2019-11-30																																																																			

==> data/seqcosts.dat <==
01-09-30	5292.392885
02-03-31	3898.635412
02-09-30	3413.801195
03-03-31	2986.204671
03-10-31	2230.975235
04-01-31	1598.909789
04-04-30	1135.698674
04-07-31	1107.463652
04-10-31	1028.850676
05-01-31	974.1649757
05-04-30	897.7610799
05-07-31	898.9013391
05-10-31	766.7291219
06-01-31	699.2032723
06-04-30	651.8074733
06-07-31	636.4064012
06-10-31	581.9197978
07-01-31	522.7077172
07-04-30	502.6112761
07-07-31	495.9634524
07-10-31	397.0872994
08-01-31	102.127333
08-04-30	15.03313588
08-07-31	8.356443358
08-10-31	3.805578447
09-01-31	2.585949308
09-04-30	1.71903999
09-07-31	1.200723772
09-10-31	0.781481494
10-01-31	0.519714143
10-04-30	0.350133773
10-07-31	0.345832897
10-10-31	0.323241486
11-01-31	0.232919803
11-04-30	0.185689035
11-07-31	0.1166326
11-10-3	0.086038201
12-01-31	0.085180212
12-04-30	0.065569918
12-07-31	0.066496904
12-10-3	0.073537214
13-01-31	0.063014956
13-04-30	0.063641248
13-07-31	0.061669609
13-10-31	0.056623078
14-01-31	0.044534522
14-04-30	0.054672187
14-07-31	0.054498302
14-10-31	0.063676561
15-01-31	0.044109309
15-04-30	0.04495842
15-07-31	0.015147113
15-10-31	0.013836765
16-05-31	0.013063824
16-08-31	0.016752995
16-11-30	0.015064336
17-02-28	0.01128205
17-05-31	0.014815552
17-08-31	0.012599543
17-11-30	0.02048975
18-02-28	0.013691947
18-05-31	0.016257026
18-08-31	0.016303131
18-11-30	0.01546314
19-02-28	0.013346529
19-05-31	0.006736851
19-08-31	0.010468295

==> data/thousand.dat <==
2001-09-30	1000
2003-10-31	1000
2005-10-31	1000
2007-10-31	1000
2009-10-31	1000
2011-10-03	1000
2013-10-31	1000
2015-10-31	1000
2017-11-30	1000
2019-11-30	1000
